A Novel Spin-Light Polarimeter for the Electron Ion Collider

A novel precision polarimeter will go a long way in satisfying the requirements of the precision experiments being planned for a future facility such as the Electron Ion Collider. A polarimeter based on the asymmetry in the spacial distribution of the spin light component of synchrotron radiation will make for a fine addition to the existing-conventional M{\o}ller and Compton polarimeters. The spin light polarimeter consists of a set of wriggler magnet along the beam that generate synchrotron radiation. The spacial distribution of synchrotron radiation will be measured by an ionization chamber after being collimated. The up-down spacial asymmetry in the transverse plane is used to quantify the polarization of the beam. As a part of the design process, firstly, a rough calculation was drawn out to establish the validity of such an idea. Secondly, the fringe fields of the wriggler magnet was simulated using a 2-D magnetic field simulation toolkit called Poisson Superfish, which is maintained by Los Alamos National Laboratory. This was used to account for beam motion effects and the corresponding correlations were show to be negligible. Lastly, a full fledged GEANT-4 simulation was built to study the response time of the ionization chamber. This GEANT-4 simulation was analyzed for variety of effects that may hinder precision polarimetry. It was found that a Spin-Light Polarimeter would be a fine relative polarimeter.

==> Arxiv/ybigspot.txt <==
!Recurssive SR - Spectra Adding Code
!Author: Prajwal Mohanmurthy, Dec 2011 (prajwal@jlab.org)
! Mathematica 7 File
up=30;
down=25;
asym=5;
sigup=up/E;
sigdown=down/E;
width=200; (*100+100*)
mid=width/2;
motion=10;
scale=0;
If[up-asym!= down,Print["Check Var : asym, down, up"]]
sr=Table[Table[0,{k,1,width+(2 motion)}],{kk,1,21}]; (*Set 'X' width =21*)
(*Print["-----------------"];*)
For[xx=1,xx<=21,xx++,
count=0;
count2=0;
x=xx-1;
For[y=0,If[x<=10,y<= x,y<=10-Abs[10-x] ],y++,
count++;
(*Print[x, ":x | y:",y];*)
For[k=motion+1+y,k<=motion+mid+y,k++,
sr[[xx]][[k]]+=Floor[(down*E^(-(((x-10)^2+(y)^2)/sigdown)))];
scale+=E^(-(((x-10)^2+(y)^2)/sigdown));
(*Print["Adding ",Floor[(down*E^(-(((x-10)^2+(y)^2)/sigdown)))]," to ",k];*)
];
For[k=motion+mid+1+y,k<=motion+width+y,k++,
sr[[xx]][[k]]+=Floor[(up*E^(-(((x-10)^2+(y)^2)/sigup )))];
scale+=E^(-(((x-10)^2+(y)^2)/sigdown));
(*Print["Adding ",Floor[(up*E^(-(((x-10)^2+(y)^2)/sigup )))]," to ",k];*)
];
];
(*Print["-----------------"];*)
For[y=0,If[x<= 10,y< x,y<10-Abs[10-x] ],y++,
count2++;
(*Print[x,  ":x | y:",-(y+1)];*)
For[k=motion+1+-(y+1),k<=motion+mid-(y+1),k++,
sr[[xx]][[k]]+=Floor[(down*E^(-(((x-10)^2+(y+1)^2)/sigdown)))];
scale+=E^(-(((x-10)^2+(y)^2)/sigdown));
(*Print["Adding ",Floor[(down*E^(-(((x-10)^2+(y+1)^2)/sigdown)))]," to ",k];*)
];
For[k=motion+mid+1-(y+1),k<=motion+width-(y+1),k++,
sr[[xx]][[k]]+=Floor[(up*E^(-(((x-10)^2+(y+1)^2)/sigup )))];
scale+=E^(-(((x-10)^2+(y)^2)/sigdown));
(*Print["Adding ",Floor[(up*E^(-(((x-10)^2+(y+1)^2)/sigup )))]," to ",k];*)
];
];
(*Print["-----------------"];*)
(*Print[count,"\t",count2,"\t",count+count2];*)
(*Print["-----------------"];*)
];
N[scale]
(*ListPlot3D[sr,PlotRange->Full]*)
400.023
nsize=520;
nwm=nsize-(2*motion);
Dimensions[sr];
sr2=Table[Table[0,{k,1,220}],{k,1,nsize}];
Dimensions[sr2]
Dimensions[sr2];
For[i2=1,i2<=21,i2++,
For[j2=1,j2<=220,j2++,
For[k2=i2,k2<nwm+i2,k2++,
sr2[[k2]][[j2]]+=sr[[i2]][[j2]];
];
];
];
Export["3dcontour_manypt.png",ListPlot3D[Transpose[sr2],ColorFunction->"BlueGreenYellow",AxesLabel->{"x","y","N"},PlotRange->Full]]
{520,220}
3dcontour_manypt.png
sr3=Table[Table[0,{k,1,220}],{k,1,nsize}];
Dimensions[sr3];
For[i2=11,i2<=110,i2++,
For[j2=11,j2<=nwm+motion,j2++,
sr3[[j2]][[i2]]=sr2[[nsize/4]][[50]];
];
];
For[i2=111,i2<=210,i2++,
For[j2=11,j2<=nwm+motion,j2++,
sr3[[j2]][[i2]]=Max[sr2];
];
];
Export["3dcontour_onept2.png",ListPlot3D[Transpose[sr3],AxesLabel->{"x","y","N"},ColorFunction->"BlueGreenYellow",PlotRange->Full]]
3dcontour_onept2.png
Clear[write2]
write2=OpenWrite["srXYdisc1.dat"]
WriteString[write2,"# x (micro m)" ,"|" ,"y (micro m)","|","N","\n"];
For[i=1,i<=220,i++,
For[j=1,j<=nsize,j++,
WriteString[write2,Floor[20 j] ,"\t" ,Floor[5  i],"\t",Floor[sr2[[j]][[i]]],"\n"];
];
]
Close[write2]
OutputStream[srXYdisc1.dat,36]
srXYdisc1.dat
Clear[write1]
write1=OpenWrite["srXYdiscone1.dat"]
WriteString[write1,"# x (micro m)" ,"|" ,"y (micro m)","|","N","\n"];
For[i=1,i<=220,i++,
For[j=1,j<=nsize,j++,
WriteString[write1,Floor[20 j] ,"\t" ,Floor[5  i],"\t",Floor[sr3[[j]][[i]]],"\n"];
];
]
Close[write1]
OutputStream[srXYdiscone1.dat,37]
srXYdiscone1.dat

